VLBI astrometry on the white dwarf pulsar AR Scorpii

AR Scorpii (AR Sco), the only-known radio-pulsing white dwarf binary, shows unusual pulsating emission at the radio, infrared, optical and ultraviolet bands. To determine its astrometric parameters at the radio band independently, we conducted multi-epoch Very Long Baseline Interferometry (VLBI) phase-referencing observations with the European VLBI Network (EVN) at 5 GHz and the Chinese VLBI Network (CVN) plus the Warkworth 30-metre telescope (New Zealand) at 8.6 GHz. By using the differential VLBI astrometry, we provide high-precision astrometric measurements on the parallax ($\pi=8.52_{-0.07}^{+0.04}$ mas), and proper motion ($\mu_{\alpha}=9.48_{-0.07}^{+0.04}$ mas yr$^{-1}$, $\mu_{\delta}=-51.32_{-0.38}^{+0.22}$ mas yr$^{-1}$). The new VLBI results agree with the optical Gaia astrometry. Our kinematic analysis reveals that the Galactic space velocities of AR Sco are quite consistent with that of both intermediate polars (IPs) and polars. Combined with the previous tightest VLBI constraint on the size, our parallax distance suggests that the radio emission of AR Sco should be located within the light cylinder of its white dwarf.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
